STL-Based Synthesis of Feedback Controllers Using Reinforcement Learning

Deep Reinforcement Learning (DRL) has the potential to be used for synthesizing feedback controllers (agents) for various complex systems with unknown dynamics. These systems are expected to satisfy diverse safety and liveness properties best captured using temporal logic. In RL, the reward function plays a crucial role in specifying the desired behaviour of these agents. However, the problem of designing the reward function for an RL agent to satisfy complex temporal logic specifications has received limited attention in the literature. To address this, we provide a systematic way of generating rewards in real-time by using the quantitative semantics of Signal Temporal Logic (STL), a widely used temporal logic to specify the behaviour of cyber-physical systems. We propose a new quantitative semantics for STL having several desirable properties, making it suitable for reward generation. We evaluate our STL-based reinforcement learning mechanism on several complex continuous control benchmarks and compare our STL semantics with those available in the literature in terms of their efficacy in synthesizing the controller agent. Experimental results establish our new semantics to be the most suitable for synthesizing feedback controllers for complex continuous dynamical systems through reinforcement learning.

==> fig/image.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1142.03321228bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53597181)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{image.pdf}}%
    \put(0.01513337,0.26492804){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rb]{\smash{-20}}}%
    \put(0.01513337,0.29435079){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.01513337,0.32377356){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.01513337,0.35319633){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.01513337,0.3826191){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.01513337,0.41204186){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rb]{\smash{80}}}%
    \put(0.01513337,0.44146463){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.01513337,0.4708874){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rb]{\smash{120}}}%
    \put(0.01513337,0.50031017){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rb]{\smash{140}}}%
    \put(0.01513337,0.52973294){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[rb]{\smash{160}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{image.pdf}}%
    \put(0.02209499,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{-5k}}}%
    \put(0.10364183,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.18518867,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{5k}}}%
    \put(0.26673551,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{10k}}}%
    \put(0.34828235,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{15k}}}%
    \put(0.42982919,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{20k}}}%
    \put(0.51137603,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{25k}}}%
    \put(0.59292287,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{30k}}}%
    \put(0.67446971,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{35k}}}%
    \put(0.75601655,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{40k}}}%
    \put(0.83756339,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{45k}}}%
    \put(0.91911023,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{50k}}}%
    \put(1.00065707,0.259338){\color[rgb]{0.19607843,0.19215686,0.24705882}\makebox(0,0)[b]{\smash{55k}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{image.pdf}}%
  \end{picture}%
\endgroup%

